The Southern Stellar Stream Spectroscopic Survey (${S}^5$): Overview, Target Selection, Data Reduction, Validation, and Early Science

We introduce the Southern Stellar Stream Spectroscopy Survey (${S}^5$), an on-going program to map the kinematics and chemistry of stellar streams in the Southern Hemisphere. The initial focus of ${S}^5$ has been spectroscopic observations of recently identified streams within the footprint of the Dark Energy Survey (DES), with the eventual goal of surveying streams across the entire southern sky. Stellar streams are composed of material that has been tidally striped from dwarf galaxies and globular clusters and hence are excellent dynamical probes of the gravitational potential of the Milky Way, as well as providing a detailed snapshot of its accretion history. Observing with the 3.9-m Anglo-Australian Telescope's 2-degree-Field fibre positioner and AAOmega spectrograph, and combining the precise photometry of DES DR1 with the superb proper motions from $Gaia$ DR2, allows us to conduct an efficient spectroscopic survey to map these stellar streams. So far ${S}^5$ has mapped 9 DES streams and 3 streams outside of DES; the former are the first spectroscopic observations of these recently discovered streams. In addition to the stream survey, we use spare fibres to undertake a Milky Way halo survey and a low-redshift galaxy survey. This paper presents an overview of the ${S}^5$ program, describing the scientific motivation for the survey, target selection, observation strategy, data reduction and survey validation. Finally, we describe early science results on stellar streams and Milky Way halo stars drawn from the survey. Updates on ${S}^5$, including future public data release, can be found at \url{http://s5collab.github.io}.

==> data/table-2.txt <==
           FieldName    RA_deg        Dec_deg        UTDATE         MJD       Texp_s   G_SN_5   N    N_goodstar 
             ATLAS-0    30.350248    -33.098693    2018-09-14     58375.59     7200    18.9    347   182
             ATLAS-1    28.406544    -31.922932    2018-09-13     58374.60     7200    19.1    359   188
             ATLAS-3    24.569248    -29.628485    2018-09-12     58373.62     7200    18.8    359   187
             ATLAS-4    22.671638    -28.507177    2018-09-27     58388.69     7200    18.6    359   140
             ATLAS-5    20.784285    -27.396658    2018-10-26     58417.68     5800    18.4    345   153
             ATLAS-6    18.912949    -26.299787    2018-09-11     58372.59     7200    18.7    359   185
             ATLAS-7    17.046881    -25.215898    2018-10-23     58414.54     7200    18.4    359   162
             ATLAS-8    15.186390    -24.141606    2018-10-26     58417.59     7200    18.5    359   156
            ATLAS-10    11.485245    -22.025185    2018-09-08     58369.59     7200    18.7    359   185
            ATLAS-11     9.638663    -20.985328    2018-09-27     58388.60     7200    18.5    348   165
         Aliqa-Uma-1    39.653899    -37.658852    2018-09-08     58369.69     7800    18.7    347   222
         Aliqa-Uma-2    37.776994    -36.334496    2018-09-07     58368.70     7600    18.8    347   215
         Aliqa-Uma-3    35.965770    -34.980462    2018-09-09     58370.67     9600    19.0    347   219
         Aliqa-Uma-4    34.211411    -33.603704    2018-08-09     58339.73     7200    19.1    348   211
         Aliqa-Uma-5    32.515170    -32.198125    2018-08-08     58338.75     5400    18.8    308   191
            Chenab-1   331.107304    -44.179689    2018-08-10     58340.46     7200    19.0    359   340
            Chenab-2   330.109770    -46.053830    2018-08-10     58340.55     6700    18.6    348   288
            Chenab-3   329.045873    -47.914236    2018-09-07     58368.41     7200    18.5    357   311
            Chenab-4   327.900452    -49.766183    2018-09-11     58372.40     7200    18.9    359   328
            Chenab-5   326.663567    -51.606374    2018-09-09     58370.39     7200    18.7    359   345
            Chenab-6   325.321207    -53.432514    2018-09-08     58369.40     7200    18.6    359   341
            Chenab-7   323.861828    -55.242360    2018-09-13     58374.42     7200    19.1    359   333
            Chenab-8   322.259995    -57.036550    2018-08-09     58339.55     6300    19.0    348   324
            Chenab-9   320.500812    -58.803070    2018-08-09     58339.46     6000    18.8    359   315
             Elqui-0    22.107923    -43.089436    2018-09-14     58375.68     7800    18.7    359   187
             Elqui-1    19.813988    -42.021790    2018-09-10     58371.59     9000    19.0    359   235
             Elqui-2    17.594839    -40.909998    2018-08-09     58339.63     7800    19.0    348   166
             Elqui-3    15.453303    -39.757473    2018-08-08     58338.66     7200    18.9    348   177
             Elqui-4    13.383956    -38.560740    2018-09-09     58370.55     9000    18.8    359   187
             Elqui-5    11.380964    -37.334282    2018-08-07     58337.59     7500    18.9    333   189
             Indus-1   349.678452    -64.192996    2018-08-11     58341.66     3970    17.6    347   193
             Indus-2   345.944962    -63.071643    2018-08-02     58332.73     7200    18.1    358   240
             Indus-3   342.498793    -61.863658    2018-08-02     58332.66     5400    18.5    348   299
             Indus-4   339.324859    -60.573093    2018-08-12     58342.61     5720    18.3    344   307
             Indus-5   336.397623    -59.212635    2018-08-11     58341.55     7760    18.1    359   297
             Indus-6   333.700573    -57.792776    2018-08-04     58334.74     6300    18.3    359   305
             Indus-7   331.210566    -56.320239    2018-08-02     58332.59     5400    18.5    359   308
             Indus-8   328.910308    -54.804194    2018-08-02     58332.52     5400    18.5    348   323
            Jhelum-1     3.341637    -51.908154    2018-09-12     58373.53     7200    18.4    347   275
            Jhelum-2     0.100185    -51.978971    2018-09-09     58370.48     5400    18.5    347   280
            Jhelum-3   356.853568    -51.960940    2018-09-10     58371.49     7200    18.5    347   285
            Jhelum-4   353.614405    -51.853841    2018-10-23     58414.44     7200    18.2    349   294
            Jhelum-5   350.398170    -51.660569    2018-08-04     58334.67     6000    18.6    348   292
            Jhelum-6   347.216054    -51.376758    2018-08-04     58334.60     5400    18.6    359   298
            Jhelum-7   344.078713    -51.011100    2018-08-01     58331.64     7200    18.8    348   295
            Jhelum-8   340.996359    -50.560674    2018-09-13     58374.51     6600    18.4    347   321
            Jhelum-9   337.979644    -50.031113    2018-09-10     58371.40     7200    18.7    359   351
           Jhelum-10   335.027230    -49.426959    2018-09-08     58369.50     7200    18.7    347   340
           Jhelum-11   332.150927    -48.748199    2018-10-25     58416.54     5400    17.8    349   258
           Jhelum-13   326.650541    -47.188388    2018-08-08     58338.60     4800    18.1    359   340
           Jhelum-14   324.025939    -46.315883    2018-08-01     58331.51     7200    18.8    367   340
           Phoenix-1    27.522755    -43.434219    2018-09-10     58371.70     7800    18.7    347   199
           Phoenix-2    26.574314    -45.316320    2018-08-01     58331.73     7200    18.8    359   179
           Phoenix-3    25.563754    -47.189449    2018-09-07     58368.60     7800    18.6    359   214
           Phoenix-4    24.478430    -49.055840    2018-08-06     58336.61     9600    18.7    348   204
           Phoenix-5    23.306432    -50.906988    2018-08-07     58337.76     5100    18.7    359   186
           Phoenix-6    22.038990    -52.749837    2018-08-07     58337.69     5700    18.7    348   249
           Phoenix-7    20.661395    -54.573383    2018-08-06     58336.70     7200    18.6    359   254
              Ravi-0   344.584255    -60.354707    2018-10-26     58417.50     6900    18.3    349   302
              Ravi-1   343.013169    -58.523030    2018-09-07     58368.51     7200    18.4    347   282
              Ravi-2   341.596599    -56.670068    2018-09-14     58375.50     7200    18.7    359   324
              Ravi-3   340.313034    -54.807171    2018-09-11     58372.49     7200    18.5    347   317
              Ravi-4   339.142485    -52.930510    2018-09-29     58390.52     7200    18.4    359   320
              Ravi-7   336.166823    -47.240314    2018-09-27     58388.50     7200    18.5    359   326
              Ravi-8   335.318605    -45.326721    2018-09-12     58373.43     7200    18.5    359   321
       Turranburra-8    60.602100    -18.782405    2018-10-24     58415.67     7200    18.4    349   269
       Willka-Yaku-0    38.631197    -57.506521    2018-09-16     58377.70     7600    18.6    347   239
       Willka-Yaku-1    38.037160    -59.482054    2018-09-11     58372.68     9600    18.7    347   223
       Willka-Yaku-2    37.367524    -61.453825    2018-09-12     58373.71     7200    18.7    347   234
       Willka-Yaku-3    36.606647    -63.423661    2018-09-13     58374.69     8100    18.8    347   285
            Orphan-0   333.495287    -35.792559    2018-09-16     58377.63     5400    18.0     96   67
            Orphan-5   311.994544    -65.291570    2018-09-14     58375.46     3000    17.8    347   316
            Orphan-6   300.961865    -70.170982    2018-10-24     58415.49     5400    17.3    347   318
            Orphan-7   284.073327    -73.980884    2018-10-24     58415.42     5400    17.5    336   324
            Orphan-8   260.292330    -75.842149    2018-09-14     58375.41     3000    17.9    359   336
            Orphan-9   234.767419    -75.015676    2018-09-16     58377.46     3600    17.6    348   336
           Orphan-10   214.945014    -71.858611    2018-09-16     58377.41     2700    17.5    359   337
           Orphan-11   201.728540    -67.327261    2018-09-14     58375.37     2400    18.1    347   316
           Orphan-13   246.613855    -75.778180    2018-09-29     58390.40     4500    17.8    359   336
           Orphan-14   272.560733    -75.241258    2018-09-27     58388.44     4500    18.3    349   332
           Orphan-15   293.352126    -72.317383    2018-09-29     58390.46     4500    18.1    349   336
           Orphan-16   306.916290    -67.777798    2018-10-25     58416.47     5400    17.9    359   333
           Orphan-17   316.524807    -62.124740    2018-10-26     58417.42     5400    18.1    355   318
           Orphan-23   188.420550    -58.979594    2019-04-04     58577.64     3600    18.2    354   330
           Orphan-24   184.921533    -55.456617    2019-04-01     58574.65     2700    17.4    354   344
           Orphan-25   182.010398    -51.845786    2019-04-05     58578.65     2700    17.2    352   346
           Orphan-26   179.579995    -48.163979    2019-04-03     58576.65     2700    17.2    354   329
           Orphan-28   175.866616    -40.612588    2019-04-02     58575.64     3600    17.7    354   297
           Orphan-30   173.301936    -32.863553    2019-04-04     58577.59     3600    18.0    342   318
           Orphan-32   170.967451    -25.124912    2019-04-02     58575.59     3600    18.0    343   304
           Orphan-33   169.618942    -21.320312    2019-04-06     58579.65     3060    17.5    354   249
           Orphan-34   168.164652    -17.552359    2019-04-03     58576.59     4500    18.3    313   266
           Orphan-35   166.635130    -13.805600    2019-04-06     58579.61     3300    18.3    350   269
           Orphan-36   165.068830    -10.070858    2019-04-05     58578.59     4500    18.5    312   246
           Orphan-38   161.936058     -2.604385    2019-04-01     58574.58     4500    18.4    298   211
              Pal5-1   224.228739     -5.306396    2018-08-02     58332.37     5400    18.9    348   325
              Pal5-2   225.553103     -3.721754    2018-08-02     58332.43     5400    18.7    359   288
              Pal5-5   237.497969      4.857110    2018-08-10     58340.36     7200    19.1    348   331
              Pal5-6   240.053281      5.941191    2018-08-09     58339.37     7200    18.9    348   328
              Sgr-m1   295.703295    -34.788933    2018-08-12     58342.36     3600    17.6    344   342
              Sgr-m2   286.648265    -32.139498    2018-09-10     58371.37     1200    15.9    347   345
              Sgr-m3   300.428337    -35.849861    2018-10-26     58417.40     1800    17.6    315   309
              Sgr-s1   297.638039    -29.602086    2018-08-12     58342.41     4200    17.7    359   338
              Sgr-s2   288.958424    -27.174620    2018-09-12     58373.39     2600    17.7    347   342
              Sgr-s3   301.946385    -31.119809    2018-09-13     58374.37     3000    18.1    318   310
       calib-NGC6316   259.155679    -28.139205    2018-09-08     58369.37     1800    16.0    269   268
       calib-NGC7078   322.492990     12.167678    2018-09-11     58372.38     1200    15.3    347   346
       calib-NGC7089   323.364115     -0.823334    2018-09-16     58377.39      600    14.7    232   232
          calib-Sgr1   283.900504    -30.799532    2018-09-09     58370.36      600    16.4    347   347
          calib-Sgr4   281.600246    -30.100294    2018-09-07     58368.37     1800    15.1    347   347
         atlas-test1    26.200215    -30.599785    2018-01-23     58141.43     7200    18.5    360   284
         atlas-test2    13.305955    -23.062726    2018-06-06     58275.76     4500    18.6    360   260
            Pal5-pt1   222.891667     -6.885655    2018-06-05     58274.58     7200    19.0    346   323
            Pal5-pt2   222.959421    -11.185382    2018-06-06     58275.36     7200    19.3    349   327
          Jhelum-pt1   341.012565    -50.501704    2018-06-06     58275.69     4800    17.9    349   344


==> data/table-B1.txt <==
      SOURCE_ID            RA         DEC      GMAG  REDSHIFT
 4972649539728306432    4.697280   -51.759919  18.5  0.44  
 2362400547317486720    9.358120   -20.343325  19.1  1.85  
 2350270460161251200    9.375939   -21.322281  19.8  2.48  
 2350251115628542464    9.435354   -21.525050  19.9  1.82  
 2362705077678071424    9.917326   -20.550277  20.0  2.57  
 5001051196383860352   10.270612   -37.155282  19.6  0.72  
 5000985083952286336   10.317996   -37.613705  19.1  0.88  
 5001096894835994880   10.349795   -36.705281  19.4  2.24  
 2349979811134793088   10.383027   -21.975567  18.6  2.72  
 2349914531927728640   10.478138   -22.344380  19.5  3.31  
 2350032690772566016   10.534402   -21.499210  19.4  2.72  
 2350006886608763008   10.559899   -21.784944  18.9  2.22  
 5001085414388903296   10.682683   -36.794719  18.0  2.71  
 2349905697178722176   10.846492   -22.349365  19.4  1.83  
 2349949578860919040   10.867119   -22.030514  19.9  2.28  
 5001008345495272448   10.942463   -37.263972  19.4  0.85  
 2349122295143983360   10.977585   -22.865027  19.0  0.95  
 2349133427699269888   11.004514   -22.688900  18.1  2.17  
 5000707388546774272   11.038949   -38.288535  19.4  0.71  
 5001186436314116480   11.100714   -36.541186  19.5  1.91  
 5000764631871010432   11.106386   -37.986873  19.9  1.87  
 5000709381411691648   11.132341   -38.212503  18.7  0.73  
 5001112696020754304   11.157436   -36.966320  19.3  0.84  
 5001135102865013248   11.253751   -36.647412  19.8  0.76  
 2350318151478383488   11.270481   -21.883722  17.9  2.77  
 5000698764253113344   11.309156   -38.328298  19.1  1.53  
 5001163995111365760   11.366165   -36.472316  18.7  1.93  
 5001123798511811072   11.425409   -36.658928  17.3  0.33  
 2350431023218718848   11.455145   -21.160993  19.9  1.96  
 5000920693803242624   11.473881   -37.057822  19.2  1.94  
 2349543098860436352   11.557762   -22.301465  19.6  2.54  
 2349549799008731904   11.564867   -22.117603  19.8  0.98  
 5000910214082471040   11.624282   -37.157001  19.8  2.47  
 2349556606532456448   11.640669   -22.021747  17.6  0.81  
 4999968894690142208   11.669890   -38.297989  19.7  2.31  
 5001155199017046528   11.720253   -36.466529  19.6  1.67  
 2348904660561903104   11.850486   -22.862907  19.5  2.33  
 2350457926894022272   11.928065   -21.320333  19.6  2.33  
 2349553681659226752   11.931789   -22.031946  19.1  1.79  
 2349603571999510144   11.959233   -21.689203  18.2  0.98  
 4999974190385704448   12.048500   -38.176121  17.7  0.40  
 2349594294870181632   12.110208   -21.601540  18.2  0.75  
 4999962606858430464   12.129803   -38.201044  18.7  0.44  
 2349709026331898240   12.142465   -21.245963  17.7  0.10  
 4999857294260126848   12.145789   -38.903376  18.8  0.85  
 4999662440183663360   12.345407   -39.193694  19.9  2.42  
 5000108326508548352   12.404594   -37.621039  18.2  1.91  
 5000876129222030208   12.454555   -37.114487  19.5  1.71  
 4999682373127704960   12.542619   -39.173010  18.1  2.53  
 5000091425812141312   12.646324   -37.731162  19.9  2.34  
 4999617806883457664   12.759999   -39.378415  19.5  2.41  
 4999801562764667904   12.886451   -38.520984  17.4  0.40  
 5000046788217061888   12.912177   -37.811834  18.9  1.60  
 4999675638619030144   12.968155   -39.107177  17.5  2.85  
 4999801219167294848   12.983911   -38.475663  19.6  2.98  
 5000033284839896576   13.170352   -37.782269  19.3  1.64  
 4999732087373576704   13.244664   -38.819094  19.2  2.04  
 5001548828474643712   13.308492   -37.592735  19.6  1.92  
 4999767993300057216   13.753279   -38.434009  19.3  1.90  
 5001334591211266944   13.800376   -37.828507  19.4  1.71  
 5001330502402931456   13.966763   -37.888496  19.9  2.38  
 5001358303725898752   14.014548   -37.726177  19.2  2.32  
 4989237424981074816   14.107596   -38.727249  17.7  0.71  
 4989246044979351552   14.343998   -38.475376  18.3  2.35  
 4987388454444061952   14.457387   -40.418448  19.2  0.78  
 5001286560593938816   14.531986   -38.075910  19.2  1.64  
 4987396975659234432   14.664053   -40.240144  19.5  2.14  
 4989185090803283200   14.999806   -38.848830  18.6  0.68  
 4987354614396697472   15.075666   -40.428532  19.9  1.83  
 4988937047852499968   15.162583   -39.596999  19.6  1.96  
 4986607560670103424   15.369421   -40.435007  19.3  1.82  
 4986604605732603520   15.557466   -40.432600  19.9  1.88  
 4988979482128898944   15.742302   -39.093311  19.8  1.87  
 4989028822713699840   15.935045   -38.967146  19.5  1.75  
 4988149419569543808   15.958823   -39.708783  18.4  1.62  
 4988129387842030976   16.018582   -40.044192  18.5  0.53  
 4988033283653723520   16.236879   -40.549369  19.6  0.89  
 4989032091184485632   16.244557   -38.929904  19.9  2.16  
 4988252090763720960   16.274121   -39.441097  18.7  0.78  
 4986324436426036992   16.291310   -41.153209  18.9  2.09  
 4987829809578039168   16.296123   -41.019538  18.5  0.93  
 4988260298445630848   16.400516   -39.303931  19.3  2.37  
 4988073351403885696   16.418564   -40.276297  19.4  2.37  
 5034783251052483712   16.495512   -26.105676  17.0  0.78  
 4988236384067521536   16.558366   -39.569267  19.1  0.93  
 4987756000565130368   16.730310   -41.456476  18.8  0.87  
 5034993429572004992   16.936002   -25.064440  16.3  1.83  
 4988162888586819712   16.984360   -39.982084  19.4  2.43  
 4987966458259026176   16.986709   -40.350667  17.7  0.14  
 4987852968042130816   17.034895   -40.654621  18.8  2.20  
 4987973845601247232   17.040109   -40.080690  19.4  2.47  
 4987853689596806784   17.181285   -40.665278  18.5  0.47  
 4987903339418158848   17.435106   -40.478723  18.6  1.85  
 4987898146802703872   17.523399   -40.595951  19.4  1.58  
 4987996106417427584   17.673571   -39.911323  19.7  0.44  
 4984759281624128128   17.704281   -41.455559  19.9  0.71  
 5040952262903126784   17.706344   -24.857889  18.9  2.25  
 5034669245439701248   17.797100   -25.803555  19.3  2.46  
 4987933404190793984   17.800194   -40.272459  19.4  1.87  
 4984702072659615616   17.951398   -41.777160  19.6  2.30  
 5040732738534339840   17.958273   -25.317458  18.9  1.94  
 4984884630245793920   17.963201   -40.762051  17.6  0.05  
 5040734456521232512   18.047884   -25.358826  18.1  2.26  
 5040672024876444416   18.144886   -25.724774  19.0  2.22  
 5033771008864759296   18.355219   -27.000865  19.4  1.53  
 5033771077584238464   18.396643   -26.992901  18.9  2.17  
 4984790961302443008   18.502813   -41.469998  18.6  1.68  
 4984834460731380352   18.514386   -41.142151  20.3  2.43  
 4984898885240564736   18.529226   -40.628724  20.1  0.79  
 5033581068231026176   18.556556   -27.028883  19.2  1.98  
 4984602566857640192   18.568072   -41.563791  19.0  1.99  
 4984848964837451776   18.571109   -40.758155  19.2  0.85  
 5033578358106747264   18.571854   -27.097523  19.9  2.42  
 4984821747628164480   18.579245   -41.174867  20.0  2.43  
 5033793995529047040   18.678481   -26.832015  19.8  2.66  
 4984816937264722048   18.680601   -41.317133  19.0  1.90  
 5039896353783096960   18.776171   -25.891905  18.7  1.98  
 5039828596378744704   18.776858   -26.336463  19.4  2.21  
 4984827176466535808   18.811923   -41.037930  19.2  1.91  
 5033562857569371904   18.822122   -27.206328  18.1  2.90  
 5039891856952729472   18.931442   -25.915626  18.7  2.14  
 5039950058053742336   18.988452   -25.316026  18.8  2.01  
 5033584474140229632   19.073593   -27.132359  18.4  1.70  
 4984536046403451008   19.161542   -42.126321  19.6  0.67  
 4983736705746711424   19.183429   -42.679340  19.3  0.53  
 5033537465722746624   19.189044   -27.153673  18.6  2.33  
 4983671898983927168   19.270290   -42.912304  20.0  1.79  
 4983671898983927168   19.270290   -42.912304  20.0  1.80  
 5039845467010343680   19.360702   -26.205772  19.9  2.63  
 4983712958871364096   19.416852   -42.630867  19.3  1.77  
 4983712958871364096   19.416852   -42.630867  19.3  1.77  
 4985003029607762688   19.488071   -41.055176  19.8  2.49  
 4985003029607762688   19.488071   -41.055176  19.8  2.49  
 5039658996710766976   19.501764   -26.201589  19.1  0.27  
 4914354253562213504   19.546512   -54.340635  18.6  1.78  
 4914080887484174720   19.557914   -55.139224  19.0  1.57  
 4984927472542840192   19.578598   -41.615414  19.6  2.40  
 4984927472542840192   19.578598   -41.615414  19.6  2.40  
 4914082193154313984   19.586276   -55.039472  19.3  0.73  
 4983694134030908416   19.600542   -42.784707  19.2  0.17  
 5039634811750131840   19.682189   -26.523993  18.5  0.10  
 5039762625681626624   19.740115   -25.922215  19.6  1.78  
 5039586291504278912   19.745042   -26.638355  19.4  2.27  
 5039648860587453440   19.766643   -26.206574  19.2  1.79  
 5039558704929650816   19.766929   -26.721663  19.2  1.67  
 4984922563397159424   19.773690   -41.711213  18.6  0.71  
 4984922563397159424   19.773690   -41.711213  18.6  0.71  
 4914384868089310976   19.800046   -54.084122  18.7  0.71  
 4914072675506710272   19.901001   -55.123181  19.1  1.61  
 5039584985833606016   19.928790   -26.549947  19.5  1.76  
 4984101326993631872   19.934405   -42.163219  19.4  2.54  
 4984101326993631872   19.934405   -42.163219  19.4  2.54  
 4914325464397792512   19.949302   -54.400395  18.6  0.48  
 4984959324020414336   20.125314   -41.274275  19.0  0.79  
 4983444059558877056   20.143993   -43.020765  19.5  1.59  
 4983444059558877056   20.143993   -43.020765  19.5  1.58  
 4984960015512057856   20.186678   -41.202197  19.2  1.72  
 4984960015512057856   20.186678   -41.202197  19.2  1.72  
 4983819134759096064   20.192179   -43.030677  17.4  1.87  
 4983819134759096064   20.192179   -43.030677  17.4  1.87  
 4984163659855475712   20.198538   -41.739059  20.1  2.54  
 4984163659855475712   20.198538   -41.739059  20.1  2.54  
 4983890976675338880   20.200085   -42.542861  19.6  1.96  
 4984086792824245376   20.370483   -42.339518  19.0  2.23  
 4984086792824245376   20.370483   -42.339518  19.0  2.23  
 4983817343756576896   20.407955   -42.970288  19.4  2.14  
 4983817343756576896   20.407955   -42.970288  19.4  2.14  
 4914127071268511744   20.426289   -54.559390  17.3  0.07  
 4914430433398867712   20.549762   -54.079194  19.3  0.50  
 4983896646032280064   20.567523   -42.365645  19.9  2.23  
 4983896646032280064   20.567523   -42.365645  19.9  2.23  
 4984191933624168448   20.608261   -41.560983  19.0  2.11  
 4984194613683826560   20.699647   -41.429719  19.5  1.80  
 4984194613683826560   20.699647   -41.429719  19.5  1.80  
 4914058450575214592   20.770694   -54.884830  18.6  2.30  
 4915268772358893952   20.889411   -53.163551  19.2  1.94  
 4984224163058309248   20.962979   -41.575250  19.6  1.95  
 4984224163058309248   20.962979   -41.575250  19.6  1.95  
 4935692411298030848   21.005893   -43.677776  18.9  2.32  
 4983936645064433536   21.084847   -41.818528  19.6  2.29  
 4983936645064433536   21.084847   -41.818528  19.6  2.29  
 4914137173031575936   21.129423   -54.856354  19.2  1.80  
 4935776828880751744   21.238113   -43.101839  19.6  3.08  
 4935783013633671808   21.362560   -43.048325  18.1  0.49  
 4935513598925020544   21.415444   -43.670098  20.2  1.92  
 4935512125752218368   21.445466   -43.772142  19.6  2.30  
 4914258974008009856   21.496746   -53.996975  17.9  0.68  
 4935785728053117312   21.520639   -42.875979  18.9  0.59  
 4935491574332611200   21.528603   -43.984538  18.6  1.80  
 4916805992693372928   21.588305   -52.734061  19.0  1.68  
 4914457508872607488   21.671441   -53.689297  19.4  2.70  
 4914142838091961216   21.736357   -54.719303  18.9  1.66  
 4935878984677259904   21.797033   -42.752392  18.5  1.54  
 4916833312982527744   21.907270   -52.256043  19.4  1.84  
 4915979679640362752   21.953279   -53.241817  19.4  0.98  
 4914186646758532352   22.002324   -54.336739  18.7  1.84  
 4935541086715167488   22.080590   -43.916184  19.1  0.71  
 4914197848033354880   22.120755   -54.120734  19.3  0.73  
 4914179916546041344   22.198677   -54.357136  15.8  0.09  
 4935549436131636864   22.323238   -43.769678  19.4  2.15  
 4917246759417871104   22.482291   -50.909936  19.5  2.39  
 4935532462422073984   22.516611   -43.919450  19.5  0.91  
 4935867680323670272   22.543024   -42.504358  19.8  1.79  
 4935629082005424640   22.575740   -43.344773  17.7  1.59  
 4935582558919661184   22.707635   -43.359097  18.2  2.53  
 5035500029554477184   22.718006   -28.043018  18.4  1.77  
 4935559851427580800   22.759259   -43.681672  19.6  0.54  
 4935656707235406976   22.768541   -42.875349  20.2  1.56  
 4916020460354884480   22.808419   -52.724035  18.6  0.84  
 4917235970459979520   22.815580   -51.045784  18.9  1.92  
 4916851278829443840   22.818904   -52.070003  19.2  0.92  
 4959890184029718400   22.822742   -42.245783  19.7  2.46  
 4935579775780860544   22.829790   -43.349872  19.0  2.00  
 5035249886363923072   22.893732   -28.643249  19.0  1.86  
 4935640798676500992   22.938824   -43.004436  19.0  2.44  
 4959682518066639744   23.010272   -42.562800  19.6  2.24  
 5023052836372751488   23.012277   -29.500279  18.9  2.34  
 4916077841120217856   23.083037   -52.421799  19.2  0.70  
 4917360283993227136   23.147380   -50.004777  18.5  0.92  
 4929828058657177600   23.152652   -49.144710  19.1  1.64  
 4930038207113827968   23.163480   -48.687490  18.1  0.62  
 5035876303049559680   23.208973   -27.695004  19.4  2.33  
 4958837195487641600   23.324711   -43.466870  19.5  2.61  
 5023037026598680320   23.370777   -29.725967  18.5  2.88  
 4929857504953555200   23.401086   -48.631798  19.6  0.83  
 5035208929555031168   23.529830   -28.664506  19.1  1.66  
 5022971090260611456   23.640926   -29.970677  18.6  2.23  
 4929787582885827200   23.705842   -48.970817  19.4  0.59  
 4915898143981272448   23.707504   -52.893573  19.0  0.83  
 4917063553292201728   23.808402   -50.871834  18.7  0.39  
 4930079503222328064   23.812814   -48.241442  19.5  2.32  
 5022752940281171712   23.876125   -30.439185  19.8  1.72  
 4917677767975409408   24.043945   -49.940491  19.3  0.78  
 4930081255569009664   24.045434   -48.136075  19.5  2.46  
 4916211053824277248   24.095568   -51.758486  19.9  0.46  
 4929795245107167360   24.175152   -49.028801  19.1  1.72  
 5023559603858798336   24.196237   -28.789410  19.8  2.32  
 5023555961726500096   24.271867   -28.861546  19.8  1.80  
 5023130416367483520   24.296275   -29.084369  19.5  1.91  
 4930207634984144512   24.346753   -47.490810  19.1  2.33  
 4930304254568475520   24.366291   -46.931317  19.6  0.82  
 5022860623701361792   24.407544   -30.100109  19.4  2.66  
 5022690336837749760   24.407887   -30.657711  19.6  1.53  
 4916595711094827264   24.501566   -51.518761  18.6  1.86  
 4931081604992438528   24.529870   -46.478566  19.1  2.07  
 5023503941082895232   24.544710   -29.004613  18.7  0.91  
 4917394952968843136   24.566024   -50.775921  19.5  2.07  
 4930187912494331264   24.589515   -47.700856  19.7  0.75  
 4917770882866743808   24.641425   -49.232774  19.3  2.23  
 5023491090540428416   24.656150   -29.080244  19.4  0.91  
 5022899278407353728   24.686975   -29.691418  19.2  0.68  
 5022899488861104512   24.691444   -29.665291  17.9  2.16  
 4930284768300043008   24.692991   -47.093292  19.0  0.73  
 4930283501286511744   24.747250   -47.146921  19.6  2.50  
 4930022569136529152   24.771429   -47.727957  17.6  1.75  
 5023526859028913536   24.899084   -28.736183  18.7  1.90  
 4917696116076162688   24.930368   -49.726205  18.2  1.80  
 4930220107569232128   24.940738   -47.485825  19.7  0.68  
 5023526927748390528   24.941598   -28.734750  19.9  1.68  
 4930220034552512512   24.963141   -47.483190  19.5  1.81  
 4930244429967216512   24.964802   -47.062982  20.1  2.24  
 4929905681603031168   24.978382   -48.545912  18.2  0.28  
 5023280156106946944   25.014764   -29.398980  19.7  0.86  
 5023519884001989120   25.030292   -28.868536  19.4  2.08  
 4917815000770363264   25.078764   -49.213236  18.8  2.45  
 4930227460553260672   25.110964   -47.218999  17.8  2.49  
 4954312468915602560   25.125403   -46.840618  19.5  1.84  
 4955415446582393984   25.188772   -45.051786  20.1  2.24  
 5022826744999920256   25.192954   -30.038172  19.5  0.93  
 4917918079985935232   25.220456   -48.556913  19.1  0.74  
 5022062996735211648   25.231973   -30.300587  18.3  2.08  
 4954249792458612608   25.412970   -46.994342  19.5  2.21  
 4917611595414360320   25.436748   -49.466369  19.3  0.98  
 4954351291125118208   25.534953   -46.434562  19.9  2.13  
 4955510416899004416   25.668968   -44.815785  18.3  0.80  
 4917906401971178240   25.676703   -48.588884  18.6  1.76  
 4954377988641978240   25.803899   -46.011605  19.9  2.30  
 4953963232240041984   25.809113   -47.940353  18.4  2.70  
 4954290577467618560   26.030790   -46.598085  19.1  1.88  
 4953976666897532800   26.153002   -47.628606  19.4  2.62  
 4959053661838841728   26.278480   -42.933275  19.6  1.66  
 4959053799277806464   26.307414   -42.907033  17.8  1.52  
 4959040884312778368   26.339271   -42.980372  19.4  1.70  
 4955573226500544000   26.379493   -43.963567  19.8  0.80  
 4955363185420662912   26.407625   -44.433736  19.5  0.78  
 4954193614286252288   26.502793   -46.563363  19.0  2.13  
 4954176262618280064   26.517117   -46.801656  19.0  1.96  
 4955344253204770432   26.610738   -44.591357  19.6  2.35  
 4941968969130770688   26.690322   -47.859508  18.2  1.90  
 4954006083130276992   26.712496   -47.403319  19.1  2.32  
 4955270689004567680   26.752946   -45.119510  18.9  1.92  
 4956011931640215552   26.810185   -43.412496  19.5  1.95  
 4956041996411448832   26.851094   -43.143092  19.4  2.54  
 4955672801022395008   27.011007   -44.557667  19.2  0.43  
 4955777495145728512   27.120728   -43.799243  19.1  2.43  
 4955731212577837440   27.144678   -44.208220  19.5  1.75  
 4955969325565052544   27.238987   -43.550178  18.3  0.52  
 4955758700368694144   27.243341   -44.062632  18.1  1.93  
 5018414233038617600   27.320633   -32.270186  19.8  1.81  
 4956159579730802304   27.329800   -42.701972  18.9  0.51  
 4954907644009245568   27.438261   -44.753103  19.8  2.46  
 4954824149844462208   27.457627   -45.444950  18.4  2.04  
 5019010580657819520   27.516298   -31.544650  19.4  2.48  
 5018775461264042112   27.692826   -32.226813  19.7  3.04  
 5018345930173721984   27.736543   -32.554316  19.4  1.59  
 4955712280362150272   27.793381   -44.082399  19.1  2.49  
 5018782466355006464   27.848900   -32.162069  19.2  1.80  
 4956178198414285056   27.872792   -42.454740  18.7  0.93  
 5018805315580349440   28.151078   -31.992130  19.3  2.59  
 5018757624263482368   28.175200   -32.058421  19.2  0.67  
 4955917751597790592   28.222812   -42.983752  18.6  0.72  
 4955914388639680384   28.246647   -43.043397  18.9  0.87  
 5018934748714957440   28.333909   -31.318274  18.8  1.87  
 5018930007070941440   28.361812   -31.441918  19.4  1.58  
 4955896620358608256   28.376766   -43.243130  18.8  1.82  
 5017958141871555328   28.461392   -32.567379  19.6  1.68  
 4955044292688756224   28.608126   -44.037422  19.5  2.32  
 5018844245164572288   28.714467   -31.970988  19.5  1.95  
 5018966810646421632   28.756637   -30.981490  18.7  2.00  
 4955834635390035456   28.759788   -43.486981  18.5  0.85  
 5018945503313054208   28.798348   -31.333744  19.8  2.41  
 4957360723169751296   28.808834   -43.016640  19.3  0.94  
 5017912787016762880   28.875927   -32.804699  18.4  1.69  
 5017908766927339904   28.948463   -32.862109  19.4  2.66  
 5018090804821568000   28.952932   -32.032982  19.6  0.68  
 5018954952241286016   29.045064   -31.103644  19.2  1.82  
 5018083799730479104   29.068785   -32.193238  18.9  0.91  
 5017923030515981312   29.186069   -32.550248  19.5  2.28  
 5018099463474951680   29.229213   -31.818638  19.3  2.50  
 5017697179658462720   29.317391   -33.270571  19.6  0.90  
 5018016622145981568   29.454729   -32.426088  19.6  1.48  
 5018007555471097088   29.738859   -32.437375  19.4  1.93  
 5017791295278535808   29.930800   -32.892132  19.7  1.87  
 5017800533751176832   30.007404   -32.741845  19.9  2.46  
 5018041051920740864   30.035708   -32.142703  19.1  2.00  
 5017820329257483520   30.189089   -32.734110  19.1  1.96  
 5017821527552954112   30.325739   -32.679335  19.1  2.42  
 5017771087455846528   30.352554   -32.830367  19.4  2.63  
 5017821974228454528   30.370831   -32.647708  18.4  1.93  
 5017773153336738048   30.416840   -32.763560  17.9  0.10  
 5017767209102004224   30.463994   -32.877063  19.8  1.56  
 5017769957881071744   30.464911   -32.800516  18.1  2.38  
 4969657111458895744   30.509945   -33.694788  18.5  1.70  
 5017757446639706368   30.548276   -32.847785  18.8  1.68  
 5017777375288058752   30.574231   -32.635962  19.5  2.67  
 4969710781370670720   30.700969   -33.124867  19.2  1.67  
 5019284771369499776   30.719820   -32.421332  19.1  0.17  
 5019280235883974656   30.793216   -32.536440  19.8  1.71  
 4969587086312792832   30.835729   -34.061768  19.1  0.95  
 5019264396044555264   31.020680   -32.647250  18.9  2.35  
 5019273917988004096   31.168618   -32.470034  19.5  1.91  
 4971152653431406336   31.331166   -33.191789  18.8  1.62  
 4971239514849781248   31.547744   -32.702884  19.9  1.87  
 4971235529120103808   31.638558   -32.742934  19.5  0.75  
 4971183302318356480   31.863959   -32.873511  18.5  0.75  
 4971194610968545280   32.060656   -32.620034  18.0  2.26  
 4971394309767086720   32.192264   -31.827462  19.9  2.32  
 5019450419668925440   32.250591   -31.370585  19.4  1.58  
 4971410763786636928   32.316940   -31.440601  19.1  2.26  
 4971274050681989248   32.400821   -32.589610  20.0  0.69  
 4971327273917578880   32.574713   -32.052978  18.3  1.91  
 4971312975970882304   32.711994   -32.177195  19.6  1.94  
 4971802499163364864   32.966502   -31.280344  18.6  2.78  
 4970995938664436864   33.039267   -33.255444  19.8  2.25  
 4971798204195799552   33.062701   -31.357063  19.4  2.10  
 4970123446125284608   33.165948   -33.848685  19.8  1.84  
 4971049814734532736   33.171621   -32.677960  19.2  2.36  
 4970112000035530880   33.192820   -34.063372  19.3  0.86  
 4971487248563593856   33.238943   -32.264056  18.4  1.95  
 4971030371419250304   33.291885   -32.931036  19.5  2.05  
 4971058512044914048   33.352733   -32.519939  19.8  0.49  
 4970072967372609408   33.372786   -33.983387  19.7  1.66  
 4970066061065500800   33.415128   -34.153499  19.9  1.75  
 4971038617756424064   33.427561   -32.798339  18.3  1.64  
 4971038617756424064   33.427561   -32.798339  18.3  1.64  
 4970229957017102720   33.448130   -33.464230  19.2  1.72  
 4970228857505451392   33.500957   -33.509838  19.0  1.02  
 4970225047872419072   33.508692   -33.598589  19.6  1.86  
 4971026999868054656   33.544731   -32.962262  19.6  0.78  
 4970282115100167808   33.592630   -32.990566  19.4  1.96  
 4970280740710611968   33.658119   -33.046372  19.4  2.22  
 4970147699803929984   33.793566   -34.089900  19.1  2.25  
 4970250748956706304   33.824449   -33.407622  18.4  0.54  
 4970147218767594880   33.866848   -34.077352  19.4  0.53  
 4969959442796824704   33.922826   -34.091275  19.7  1.77  
 4970657907558425984   33.986138   -32.821314  18.3  1.91  
 4970668185418125056   34.016963   -32.646677  19.8  1.93  
 4970657014205224448   34.041084   -32.826700  19.2  0.77  
 4970208452118800512   34.173953   -33.383959  18.4  0.50  
 4969882133385846784   34.226321   -34.647044  19.2  1.63  
 4700828476972843136   34.284591   -63.455420  19.7  2.07  
 4969945492743491200   34.319198   -34.243052  19.7  0.72  
 4969998372380653312   34.498419   -33.688371  19.6  1.80  
 4970595544633757696   34.512858   -33.015375  19.4  2.14  
 4969922231200292992   34.530333   -34.163525  18.5  1.59  
 4970624647332234880   34.573534   -32.798453  19.7  2.51  
 4969971434345684736   34.594447   -34.044293  19.9  1.94  
 4969983872571029248   34.621662   -33.856019  19.6  0.93  
 4970373305845782656   34.639825   -33.633998  19.3  1.91  
 4970380383952003840   34.694714   -33.423779  19.0  1.76  
 4970380487031228672   34.695230   -33.407622  18.7  0.42  
 4969930958573903360   34.718721   -33.996222  18.1  1.86  
 4969929962141487360   34.756307   -34.008884  19.1  2.10  
 4970363448898552960   34.786961   -33.583463  19.9  0.81  
 4970388905167187968   34.809707   -33.278993  19.5  0.74  
 4970615198404171008   34.895995   -32.838503  19.8  0.89  
 4970303761735200896   35.019696   -33.935373  19.9  1.93  
 4970395403455227904   35.064788   -33.373875  18.1  0.76  
 4966874281889107584   35.133772   -34.799967  19.5  1.76  
 4966874041370928768   35.176572   -34.830219  19.8  1.85  
 4970418866858644096   35.179952   -33.029298  19.6  0.38  
 4970299569847137920   35.220461   -33.883693  19.0  1.92  
 4966580712284474368   35.352241   -35.577642  19.4  0.72  
 4967290172162339328   35.418589   -34.107032  19.1  2.35  
 4970325275229274624   35.461389   -33.722004  18.7  1.86  
 4967266120345662592   35.532780   -34.344981  19.8  1.75  
 4966816866766080000   35.608181   -34.918512  20.0  2.53  
 4966811923260465920   35.669488   -35.056365  19.4  2.45  
 4966564838085185792   35.693093   -35.793705  19.8  1.89  
 4966568755095506816   35.766833   -35.601535  19.6  2.32  
 4966519311431829376   35.813071   -35.819946  19.7  1.88  
 4700488075045412992   36.186811   -62.917183  19.5  1.61  
 4700385579945569024   36.205719   -63.491516  19.1  2.06  
 4966930876674779392   36.220444   -35.324796  18.6  2.28  
 4701240106638609024   36.232419   -62.763172  19.7  1.74  
 4966981140675691776   36.264504   -35.162878  19.7  1.59  
 4701342051982408576   36.428370   -62.458358  19.9  0.52  
 4701465231644402176   36.433985   -61.498368  19.2  1.89  
 4701336043323939712   36.550639   -62.634085  19.6  0.93  
 4965753501583169024   36.608565   -36.176269  19.6  2.29  
 4967330716653475456   36.613264   -34.103651  19.8  1.87  
 4725702488010016256   36.642771   -60.905127  18.9  2.50  
 4967137305686172800   36.682248   -34.340283  18.7  1.72  
 4700471754169649152   36.760915   -63.022149  20.0  2.40  
 4966967465499494272   36.775583   -34.870784  19.8  1.72  
 4701349817283312896   36.790136   -62.323198  19.4  2.37  
 4725687782041969408   36.796496   -61.086984  19.7  2.15  
 4737829139191886592   36.805033   -59.797600  18.9  1.79  
 4966167776948650752   36.861584   -35.406786  20.1  1.60  
 4701395137778403584   36.894815   -61.859847  19.5  2.47  
 4965456221126859392   36.942027   -37.129269  19.5  2.29  
 4967121912523296896   36.954174   -34.433045  19.4  0.68  
 4700200071717834368   37.007860   -63.745107  18.9  2.32  
 4966150223419438976   37.010209   -35.586466  18.1  0.30  
 4966150223419438976   37.010209   -35.586466  18.1  0.30  
 4701392320279836416   37.093402   -61.919721  19.0  0.83  
 4701346969720733696   37.094892   -62.373847  19.5  2.30  
 4966200659218373504   37.142333   -35.135319  19.5  1.73  
 4725717228337917568   37.144281   -60.534653  19.2  2.51  
 4967054704874925952   37.159235   -34.701017  18.9  1.73  
 4738272311097064704   37.160266   -58.038562  20.1  1.64  
 4965441549518563712   37.210859   -37.170522  18.9  0.22  
 4700592361145974016   37.261222   -62.450509  20.0  2.39  
 4966170731886095488   37.264487   -35.505908  19.2  0.90  
 4738708512272071424   37.290557   -57.541865  19.5  1.67  
 4700208799091355136   37.383032   -63.581642  18.0  0.33  
 4738735308571916800   37.510516   -57.107219  20.0  1.66  
 4700204813361693824   37.525756   -63.629599  19.4  2.23  
 4738715483002791296   37.540309   -57.414726  18.6  1.73  
 4700621940586423808   37.548216   -62.243270  18.9  1.70  
 4965852217111554816   37.599152   -36.748310  19.6  2.29  
 4725902603421549568   37.770352   -59.763509  19.9  0.79  
 4738713150836789248   37.773560   -57.435008  18.6  2.91  
 4965904860527124096   37.826101   -36.193744  17.8  0.30  
 4725482035928489344   37.834810   -61.268841  19.1  3.39  
 4966114553714307968   37.836930   -35.591451  19.2  1.89  
 4965918119089580288   37.905226   -35.909385  19.4  2.49  
 4700601294678602624   37.913992   -62.426674  19.4  2.35  
 4737970739968531456   37.925050   -59.008007  20.0  0.81  
 4965907678025648000   37.942812   -36.044718  19.3  1.98  
 4700613797327717120   38.017297   -62.215997  19.2  1.74  
 4724649877425219072   38.051044   -62.006868  18.5  2.25  
 4965903791078670208   38.105188   -35.957571  19.2  0.72  
 4738765613860721792   38.113611   -56.866806  18.8  2.34  
 4700503227689475200   38.124153   -63.067986  20.0  2.18  
 4700547624767291136   38.146900   -62.699917  19.7  2.00  
 4966212723783107840   38.177037   -35.462249  18.8  1.87  
 4738746239264938496   38.209180   -57.128304  19.6  2.16  
 4700283222284742400   38.327210   -63.637047  19.5  1.71  
 4725954551051005952   38.332825   -59.218912  18.6  1.75  
 4725906275618425728   38.371728   -59.667137  20.1  1.82  
 4725962178912343936   38.376828   -59.086559  18.9  1.68  
 4725930056852161920   38.394647   -59.612362  19.6  2.42  
 4953765663744622592   38.518979   -37.046534  19.5  0.90  
 4738794823934845184   38.601484   -57.008040  19.5  1.86  
 4725956818793741056   38.606412   -59.202927  19.2  0.54  
 4953804322746400128   38.616840   -36.804975  19.7  1.57  
 4953818165424665728   38.633685   -36.504917  19.3  1.64  
 4953813698658664832   38.682042   -36.609883  19.0  2.53  
 4738350445142600704   38.684964   -58.837322  19.3  0.70  
 4953679180283435904   38.711951   -37.790176  18.8  2.16  
 4738476923339397760   38.730400   -57.734722  19.2  1.70  
 4953681658480519040   38.731374   -37.722338  19.3  2.39  
 4725946613950844800   38.736531   -59.189004  20.0  1.77  
 4953493191019137920   38.805744   -37.780722  19.2  0.34  
 4738463797919327872   38.809239   -57.813619  18.7  1.63  
 4953485941114743936   38.821787   -38.002572  19.0  0.89  
 4724637439199916160   38.878280   -62.033281  19.6  1.89  
 4953911005438029184   38.902345   -36.366548  18.9  1.79  
 4725867930150384768   38.929904   -59.712859  20.2  0.51  
 4738879241516074496   39.014301   -56.513062  19.1  1.80  
 4738877935845961600   39.017280   -56.578436  19.9  1.80  
 4953483501572867584   39.154331   -37.852285  19.9  1.87  
 4953396816249061632   39.414913   -38.633398  19.1  0.50  
 4725680051100935808   39.420642   -59.833639  19.6  2.11  
 4953409834293711872   39.459603   -38.378375  19.9  2.18  
 4726249632484182528   39.611781   -59.531690  18.7  0.94  
 4953462679571464192   39.633611   -37.807136  19.3  0.51  
 4726253931747026304   39.658993   -59.372752  20.1  2.40  
 4738821040415325184   39.722820   -56.652634  17.5  2.14  
 4738522106394907648   39.748775   -57.604031  19.2  1.90  
 4953610770044248832   39.828302   -37.369740  19.7  0.89  
 4953621769456257792   39.834203   -37.181752  16.8  0.51  
 4726053575816486656   39.859872   -59.769525  17.8  1.86  
 4738597873914576256   39.959681   -57.255329  19.6  2.32  
 4738504724663788672   40.001736   -57.759532  19.3  1.63  
 4952687974847003904   40.112603   -38.075452  18.6  2.25  
 4953645546395196544   40.167378   -37.019491  17.5  1.77  
 4953592112705772032   40.237164   -37.217849  19.2  2.37  
 4953548063521664000   40.274006   -37.574687  19.4  0.72  
 4952768990814132608   40.326087   -38.114012  18.6  0.69  
 4952765211242905856   40.454430   -38.141686  19.8  2.08  
 5049683072422217216   40.523701   -36.881752  19.2  1.68  
 5094669594968550016   60.426364   -18.637916  19.7  2.31  
 5094599084489117312   60.866452   -18.907435  19.8  2.32  
 5096114555109609984   61.320751   -18.599127  19.8  2.29  
 6453590405539634944  318.811422   -58.392192  18.5  1.79  
 6453373870468412544  320.027811   -58.340396  19.3  0.81  
 6453297218187722624  320.634974   -58.781516  18.5  0.25  
 6459298039118855040  321.526439   -58.617650  18.7  1.64  
 6459775678137557888  321.551478   -56.413940  17.6  0.52  
 6459512963577809280  321.791318   -57.409569  19.6  1.84  
 6460145796943093248  322.054191   -56.300781  18.4  0.42  
 6458568650592043648  322.151193   -58.556917  19.3  1.67  
 6460179439423014912  322.756408   -55.834909  18.6  1.85  
 6459911600966642944  323.152608   -56.528417  19.6  0.77  
 6459868204616612992  323.315214   -56.856435  18.9  2.73  
 6458705608509717248  323.599573   -57.704757  18.2  2.46  
 6460101198002533248  323.817526   -55.626180  18.1  0.92  
 6459142840476337280  323.950853   -56.880156  18.8  0.70  
 6461544891129478144  324.645163   -55.670929  19.1  2.55  
 6460785678350502784  325.126047   -55.910826  19.4  2.59  
 6562739508944901248  326.390335   -47.840200  18.6  0.68  
 6560994824509553920  328.058445   -48.113386  18.8  0.71  
 6564047103147341184  328.202085   -47.333820  18.6  1.71  
 6560971562966618496  328.393224   -48.414418  17.6  1.55  
 6564665131761308544  328.742213   -45.735783  18.3  1.85  
 6564586898933225216  328.781059   -46.113534  18.2  1.91  
 6561541316147876608  329.321072   -46.695487  17.6  0.55  
 6561589419781194368  329.534728   -46.183206  18.9  2.31  
 6561482354837005440  329.645079   -47.039434  18.8  1.75  
 6561482354837005440  329.645079   -47.039434  18.8  1.75  
 6561521765456604800  329.771302   -46.571958  18.7  1.88  
 6561675765803995008  329.888930   -46.072625  18.6  2.52  
 6570950867938602240  330.296246   -43.437306  18.5  0.50  
 6561416281059875968  330.541644   -46.561129  18.0  0.87  
 6561653745507422848  330.652970   -45.785057  19.4  2.48  
 6567682191667636352  330.898482   -45.344739  18.9  2.21  
 6412823778555966976  331.491493   -55.510959  19.0  1.91  
 6567861313280066304  331.581448   -44.030088  18.4  1.70  
 6412825633981902592  331.677132   -55.364912  19.2  1.62  
 6412772582545760640  332.046976   -55.588136  18.9  2.40  
 6568257751645367424  332.233646   -43.567825  19.1  1.63  
 6567636390136928512  332.315407   -44.533947  19.3  1.90  
 6568011289241781632  332.430113   -44.362117  18.4  1.88  
 6411773023397465600  332.673219   -57.458786  18.9  0.93  
 6411992444686834432  332.732978   -56.149348  19.8  1.67  
 6411769694798493696  333.174385   -57.328438  17.1  0.77  
 6567123399242678912  333.886514   -45.119051  19.3  2.11  
 6567158686694170624  333.996178   -44.865632  19.3  2.15  
 6567144809655953280  334.221752   -44.865804  16.0  0.14  
 6411637238007105536  334.660695   -57.356227  17.6  0.66  
 6411627548560861184  335.002349   -57.401376  18.4  1.62  
 6566837835457224704  335.005558   -46.121613  16.8  0.90  
 6411642525111091456  335.014210   -57.182850  17.9  0.90  
 6567061929671035264  335.111040   -44.861736  18.5  2.45  
 6567073444479397376  335.292724   -44.532629  17.6  2.08  
 6518779109920466560  335.513829   -46.389012  18.9  1.74  
 6567016647830781568  335.657469   -44.789887  19.6  0.52  
 6568502392982099584  336.048456   -44.860189  19.1  2.82  
 6518708672456596608  336.094636   -46.805323  19.0  1.92  
 6408187309820766464  336.307318   -59.323649  18.4  1.72  
 6518627583473624192  336.890475   -46.677210  19.2  1.90  
 6518514097553802624  337.245594   -47.039147  19.0  1.97  
 6518454376033388416  337.402642   -47.297609  19.0  1.94  
 6408210369501209984  338.031807   -59.377278  18.7  1.70  
 6406898789568235136  338.097296   -61.128924  18.7  0.80  
 6407294609458358656  338.520368   -60.572468  18.9  0.93  
 6406638991290975360  339.184598   -61.609407  18.3  2.30  
 6407252003382670080  339.340156   -60.677033  18.2  1.91  
 6506713172395716352  339.371210   -54.528050  19.5  2.58  
 6507567978263159040  340.078870   -52.531177  17.2  0.48  
 6505079091959539072  340.150834   -55.740829  19.0  1.77  
 6504141968751508480  340.161491   -57.216368  19.1  2.03  
 6407055401255710080  340.307824   -60.691185  18.6  2.82  
 6507596393765432832  340.334982   -52.347028  19.0  1.81  
 6507373880100197120  340.390846   -52.776002  18.7  0.87  
 6504320673750676352  340.405227   -56.069764  18.8  1.81  
 6406965237006301952  340.436052   -61.349800  18.7  2.41  
 6507251039741096832  340.515636   -53.326099  19.0  1.84  
 6504206629482606720  340.814204   -56.972459  18.2  2.05  
 6505819239379715584  340.835633   -56.030345  19.2  1.92  
 6505832154344777344  340.853394   -55.615523  18.8  2.29  
 6504289780048776448  340.868463   -56.544403  18.7  0.30  
 6504095132131282944  340.933093   -57.570398  18.6  0.53  
 6406985715410045056  341.122112   -61.076843  19.3  1.64  
 6503442640699921280  341.129388   -58.653919  18.0  0.74  
 6506002376785642752  341.292452   -54.633932  18.2  1.81  
 6394959635183580032  341.389282   -61.488685  19.3  1.86  
 6394928230381914752  341.441249   -61.838418  19.8  2.60  
 6503413228763381888  341.497857   -59.051093  18.6  1.97  
 6407074226095822336  341.512812   -61.165135  19.4  0.92  
 6505943995293122048  341.518427   -55.356432  19.2  1.71  
 6503412026172510208  341.591536   -59.109707  19.1  1.67  
 6394517292207105792  341.706872   -62.477782  20.0  2.52  
 6514127522899195520  341.777518   -49.707469  18.6  0.59  
 6394902357499553536  341.823183   -62.187579  19.4  1.92  
 6504005350136259456  341.904084   -57.142399  19.0  1.75  
 6503883098185888512  342.028015   -57.668546  19.3  0.77  
 6503883098185888512  342.028015   -57.668546  19.3  0.77  
 6505734194730140416  342.030536   -56.449979  18.9  0.37  
 6394902769816414336  342.045892   -62.188323  18.4  1.92  
 6503408040443412864  342.075112   -58.637417  19.2  2.32  
 6513534512472619648  342.171541   -51.164787  15.1  0.10  
 6503791705577821696  342.285904   -58.407031  19.2  1.74  
 6503822144009775872  342.325151   -58.015415  19.0  2.78  
 6505578034016004608  342.348986   -56.267263  18.3  0.86  
 6503389073868223104  342.422439   -58.857777  18.1  0.74  
 6505528036300268160  342.491366   -56.734968  19.1  1.65  
 6394885246348978560  342.709892   -61.999820  19.1  2.25  
 6513180224913160448  343.063121   -50.753461  18.4  2.84  
 6513291760919062656  343.201261   -50.315893  18.2  0.53  
 6513291447386129920  343.252082   -50.362475  19.7  2.48  
 6505516388349610112  343.298033   -56.450495  18.5  1.84  
 6503938486084796160  343.338370   -57.650097  19.5  0.51  
 6513130648106493056  343.339745   -51.300808  17.9  0.12  
 6505505015276123264  343.361460   -56.674120  19.2  2.16  
 6491315134820486016  343.447575   -59.764597  17.6  0.85  
 6513156894650869888  343.463733   -51.105601  19.3  0.54  
 6491100519598435840  343.506647   -60.970616  19.0  0.54  
 6491887873003361408  343.590643   -58.221106  18.1  1.65  
 6395006055188974848  343.630635   -61.529078  19.3  2.44  
 6513298147535147392  343.921068   -50.342994  19.3  2.18  
 6394767529885840768  344.041790   -62.036318  17.8  0.75  
 6491248442568252032  344.088028   -60.130488  18.3  0.87  
 6491142438479899520  344.110660   -60.384710  19.1  1.65  
 6491907389335191936  344.178154   -57.949009  19.3  2.19  
 6491723637749896192  344.192363   -58.790856  19.2  2.58  
 6491677797562580480  344.208005   -59.314367  19.4  2.62  
 6512862642148326656  344.301283   -51.997066  19.2  0.53  
 6491272872340767744  344.420458   -59.907608  19.0  0.87  
 6491700101329105152  344.586100   -59.009439  16.6  0.37  
 6513047355805367296  344.834534   -50.660241  19.2  1.68  
 6512987329341247616  344.856880   -51.318340  19.3  1.96  
 6394690529711579136  345.300063   -62.604577  18.9  2.48  
 6512976334225956608  345.393741   -51.028653  18.7  2.20  
 6491019946012386304  345.621034   -60.300599  19.1  0.91  
 6490997612182255104  345.960969   -60.458449  18.8  0.98  
 6500942870949565696  346.160645   -51.466335  17.9  0.11  
 6502414631687662976  347.170999   -51.111789  18.4  0.85  
 6502408038912360448  347.328047   -51.304360  17.1  2.58  
 6502360072717373312  347.472088   -51.811886  18.1  2.32  
 6502548261006197632  347.510763   -50.578823  18.5  1.80  
 6502363504396550912  347.615328   -51.735224  18.6  1.80  
 6502539254458844800  347.947872   -50.606268  18.9  1.76  
 6502155563557007104  348.281334   -52.112975  17.8  1.82  
 6502153948649293696  348.471155   -52.052528  17.6  0.68  
 6501924769193520384  350.164417   -50.742632  18.5  0.83  
 6390437103339749760  350.393657   -64.759414  17.6  0.87  
 6501958368721625984  350.983861   -50.767441  18.8  0.77  
 6522529956399582464  356.224019   -51.179283  18.9  0.70  
 6522375548032322816  356.435898   -52.309958  17.1  0.04  
 6522139354893898496  357.261989   -51.255716  18.9  0.69  
 6522069505843302528  358.129504   -51.599376  18.8  0.71  

